Limits of Confidence in Diffusion

Discrete diffusion, including remasking and uniform-state samplers, generate a sequence by writing multiple token positions per step, drawing each from a per-position distribution and choosing which positions to write from those same distributions. For domains of general interest (pixels, phonemes, or words) there are inherent dependencies between tokens. We show that a step matches the training distribution only when the positions it writes are conditionally independent given the tokens already fixed, that no product of per-position distributions can match a dependent group, and that per-position distributions do not determine whether a group is dependent: two joint distributions can have identical per-position marginals while differing in which combinations of values occur. On ScanAndAdd, a synthetic task whose joint distribution is available in closed form, we verify that every group of two or more undetermined positions a confidence ranking writes is dependent, and measure the generated distribution to be $29\times$ the sampling-noise floor total variation while per-sample metrics are $1.0$.

==> todo.txt <==
Figure 1 caption from Alice
Correctness against token variation distance between ground-truth and predicted data distributions for fixed generation orders (scatter points) and confidence-based generation orders (lines). All evaluated on one checkpoints on 2000 data points. Only orders writing three fields markers first are shown. Lines are formed by results obtained for different generation steps and differ in the sampling temperature, T, used. Scatter points are grouped by the way the order was chosen.

Larger text particularly Figure 2

Switch to anonymous form for submission

Apple arXiv style conversion


